Reconfigurable Intelligent Surfaces for Localization: Position and Orientation Error Bounds

Next-generation cellular networks will witness the creation of smart radio environments (SREs), where walls and objects can be coated with reconfigurable intelligent surfaces (RISs) to strengthen the communication and localization coverage by controlling the reflected multipath. In fact, RISs have been recently introduced not only to overcome communication blockages due to obstacles but also for high-precision localization of mobile users in GPS denied environments, e.g., indoors. Towards this vision, this paper presents the localization performance limits for communication scenarios where a single next-generation NodeB base station (gNB), equipped with multiple-antennas, infers the position and the orientation of the user equipment(UE) in a RIS-assisted SRE. We consider a signal model that is valid also for near-field propagation conditions, as the usually adopted far-field assumption does not always hold, especially for large RISs. For the considered scenario, we derive the Cramer-Rao lower bound (CRLB) for assessing the ultimate localization and orientation performance of synchronous and asynchronous signaling schemes. In addition, we propose a closed-form RIS phase profile that well suits joint communication and localization. We perform extensive numerical results to assess the performance of our scheme for various localization scenarios and RIS phase design. Numerical results show that the proposed scheme can achieve remarkable performance, even in asynchronous signaling and that the proposed phase design approaches the numerical optimal phase design that minimizes the CRLB.

==> Figures/AsynchFigAnna/AsynchPEB_Proposed.csv <==
0.4	0.0000536612217374228
0.9	0.000022884648060654653
1.4	0.000023429443081663003
1.9	0.00002969268876108577
2.4	0.00003587740116832624
2.9	0.00003941818253920944
3.4	0.00002996337338977961
3.9	0.000024077476519623816
4.4	0.000019754223958187906
4.9	0.00001615785835086103
5.4	0.000013553420495652059
5.9	0.000012264041307184407
6.4	0.00001180507698401165
6.9	0.000012242204342289562
7.4	0.000012884064145682463
7.9	0.000014184092697816411
8.4	0.000016103354125099878
8.9	0.000018824562902349937
9.4	0.000023682980711255896
9.9	0.00002746442800224365
10.4	0.000033248335870959264
10.9	0.00003874562673850756
11.4	0.00004764913075998616
11.9	0.00005495629590523597
12.4	0.00006480464476067366
12.9	0.00007628929560711591
13.4	0.00008874696780683655
13.9	0.00010051462335932601
14.4	0.00011728748912917899
14.9	0.00012787894907150134
15.4	0.00014819328412279988
15.9	0.00015786938666330534
16.4	0.00017526950913379774
16.9	0.00019731574615401953
17.4	0.00022224635394275388
17.9	0.00025395264050150676
18.4	0.0002809744240230026
18.9	0.00029865538224444323
19.4	0.0002974454357753256
19.9	0.0003705896217213597

==> Figures/AsynchFigAnna/NoRISAsynchPEB_Proposed.csv <==
0.4	0.0419789021822502
0.9	0.013218491136192344
1.4	0.004220625804262737
1.9	0.0016064945475018338
2.4	0.0007225160025068197
2.9	0.0003732687267460527
3.4	0.00021615030571897495
3.9	0.00013775499879172857
4.4	0.00009541028600106739
4.9	0.00007120537416848007
5.4	0.00005689811597581414
5.9	0.00004839793457308366
6.4	0.00004354997400752847
6.9	0.000041167749032336977
7.4	0.00004057874140920529
7.9	0.00004139705975300036
8.4	0.0000434035287440134
8.9	0.00004647965323034517
9.4	0.00005056997818342932
9.9	0.000055660048539894325
10.4	0.00006176323153438686
10.9	0.0000689127068870277
11.4	0.00007715652780636353
11.9	0.00008655452820356408
12.4	0.00009717634479363487
12.9	0.00010910011034162414
13.4	0.00012241154648192455
13.9	0.0001372032899042951
14.4	0.00015357435125049661
14.9	0.00017162964723559112
15.4	0.00019147957238570818
15.9	0.00021323959288154363
16.4	0.00023702985475848544
16.9	0.00026297480435331146
17.4	0.00029120282186823493
17.9	0.00032184587021816274
18.4	0.00035503916160537836
18.9	0.00039092084396830513
19.4	0.0004296317088737035
19.9	0.0004713149217528212

==> Figures/AsynchFigAnna/NoRISPEB_Proposed.csv <==
0.4	0.0021363873377139037
0.9	0.0007954653777265056
1.4	0.0003452632051953665
1.9	0.00017609001083050232
2.4	0.00010043576147166672
2.9	0.0000619506107666525
3.4	0.00004065160571580311
3.9	0.00002822828186761822
4.4	0.000020745053568108054
4.9	0.000016160841579778276
5.4	0.00001335626580088794
5.9	0.000011697468382739362
6.4	0.00001081980139988372
6.9	0.000010513406049279054
7.4	0.000010660168274708076
7.9	0.000011197929428180772
8.4	0.000012099611328263457
8.9	0.000013360677896243997
9.4	0.0000149913361324072
9.9	0.00001701147516876723
10.4	0.00001944721745697365
10.9	0.00002232844500164868
11.4	0.000025686940361649308
11.9	0.000029554940157842228
12.4	0.00003396398914087274
12.9	0.00003894403359885215
13.4	0.000044522720265214345
13.9	0.000050724880275791974
14.4	0.00005757218278558752
14.9	0.0000650829434403607
15.4	0.00007327207093933179
15.9	0.00008215113276845025
16.4	0.00009172851908455007
16.9	0.00010200968228461694
17.4	0.0001129974308719568
17.9	0.0001246922561440929
18.4	0.00013709267326403782
18.9	0.00015019556187750245
19.4	0.00016399649211506543
19.9	0.0001784900278658064

==> Figures/AsynchFigAnna/PEB_Proposed.csv <==
0.4	4.142866538841671e-6
0.9	1.517501916135364e-6
1.4	8.81301805499012e-7
1.9	9.138218771569589e-7
2.4	1.2763663147372678e-6
2.9	1.9029201128820782e-6
3.4	2.820079917987971e-6
3.9	4.050291570625595e-6
4.4	5.368650333991823e-6
4.9	6.2701517191442815e-6
5.4	6.674530051033739e-6
5.9	6.882020871244898e-6
6.4	7.016170984448644e-6
6.9	7.08818963225964e-6
7.4	7.164057720347749e-6
7.9	7.338457422451631e-6
8.4	7.671748366009565e-6
8.9	8.185933594778546e-6
9.4	8.883443377150928e-6
9.9	9.760308268369408e-6
10.4	0.000010811684846330584
10.9	0.000012033486990761678
11.4	0.000013422565822393985
11.9	0.000014976467740926664
12.4	0.0000166931309001334
12.9	0.000018570628510314838
13.4	0.00002060698160082749
13.9	0.000022800036765741583
14.4	0.000025147397085058904
14.9	0.000027646393629755597
15.4	0.00003029408673795196
15.9	0.00003308728794017862
16.4	0.00003602259554571271
16.9	0.000039096438141039156
17.4	0.0000423051220360268
17.9	0.000045644879240179245
18.4	0.00004911191357249033
18.9	0.000052702443639375735
19.4	0.00005641274116341036
19.9	0.00006023916421987416

==> Figures/AsynchFigAnna/YAsynchPEB_Proposed.csv <==
0.4	2.014289827939182e-6
0.9	2.7655480439855202e-6
1.4	3.949948037364892e-6
1.9	4.113998166122112e-6
2.4	4.60174017155681e-6
2.9	5.767574603786734e-6
3.4	7.474413782831031e-6
3.9	9.630324297319094e-6
4.4	0.000012148865310564905
4.9	0.00001489848685870423
5.4	0.000017900507425725432
5.9	0.000022463703796857305
6.4	0.000026245839479503954
6.9	0.000030400460317691754
7.4	0.000046441797583750575
7.9	0.00006440212504889544
8.4	0.00007413992656037511
8.9	0.0000619744371880544
9.4	0.00005835080052221303
9.9	0.00005284744285214168
10.4	0.00005265257849727459
10.9	0.00005491112134631231
11.4	0.00005709434156487155
11.9	0.0000674771050587766
12.4	0.00007051653635337583
12.9	0.00007591445565853071
13.4	0.00008402073309626432
13.9	0.00009893270205156789
14.4	0.00010878680567270295
14.9	0.00011734946070903924
15.4	0.00012905174911151702
15.9	0.0001399303719383577
16.4	0.00015317522617217262
16.9	0.00016679156868707883
17.4	0.00017101863778119046
17.9	0.00019426199758065205
18.4	0.00020671348670600067
18.9	0.00022310930790952693
19.4	0.00023332080910307322
19.9	0.0002537337991738436

==> Figures/AsynchFigAnna/YNoRISAsynchPEB_Proposed.csv <==
0.4	2.071749255633757e-6
0.9	3.0162233989047595e-6
1.4	5.982090844179678e-6
1.9	0.000010366411578832382
2.4	0.000016115736751891067
2.9	0.000023216334264762573
3.4	0.00003166332010509319
3.9	0.00004145461000315537
4.4	0.00005258919658459655
4.9	0.00006506654599760806
5.4	0.00007888635443686802
5.9	0.00009404843889652541
6.4	0.00011055268389572414
6.9	0.0001283990136904373
7.4	0.0001475873769488398
7.9	0.0001681177378956655
8.4	0.000189990070985543
8.9	0.00021320435758712122
9.4	0.00023776058385511267
9.9	0.00026365873932843387
10.4	0.00029089881598499875
10.9	0.0003194808075903115
11.4	0.0003494047092397902
11.9	0.0003806705170331539
12.4	0.00041327822783707245
12.9	0.000447227839112102
13.4	0.00048251934878027185
13.9	0.0005191527551305286
14.4	0.0005571280567427738
14.9	0.0005964452524303119
15.4	0.0006371043411951201
15.9	0.0006791053221940485
16.4	0.0007224481947091645
16.9	0.0007671329581271323
17.4	0.0008131596119232397
17.9	0.0008605281556411446
18.4	0.0009092385888887474
18.9	0.0009592909113242643
19.4	0.0010106851226466718
19.9	0.0010634212225982852

==> Figures/AsynchFigAnna/YNoRISPEB_Proposed.csv <==
0.4	5.333455524078787e-7
0.9	7.691844746772494e-7
1.4	1.4428785364579124e-6
1.9	2.4402496757068467e-6
2.4	3.7479251174742445e-6
2.9	5.362718275383069e-6
3.4	7.283558391137109e-6
3.9	9.510004475552875e-6
4.4	0.000012041848204879127
4.9	0.000014878980864184885
5.4	0.000018021341249917412
5.9	0.000021468892782583798
6.4	0.00002522161251493449
6.9	0.00002927948546364437
7.4	0.00003364250151038028
7.9	0.00003831065362312829
8.4	0.000043283936792222244
8.9	0.00004856234737072383
9.4	0.000054145882652780676
9.9	0.00006003454059670842
10.4	0.00006622831963842535
10.9	0.00007272721856370148
11.4	0.00007953123641810328
11.9	0.00008664037244303899
12.4	0.00009405462602959931
12.9	0.00010177399668444169
13.4	0.00010979848400420799
13.9	0.00011812808765694005
14.4	0.00012676280736698912
14.9	0.00013570264290431954
15.4	0.00014494759407542842
15.9	0.0001544976607168627
16.4	0.0001643528426897288
16.9	0.0001745131398749215
17.4	0.00018497855217098968
17.9	0.00019574907948957014
18.4	0.0002068247217547305
18.9	0.00021820547890033452
19.4	0.00022989135086814836
19.9	0.0002418823376080909

==> Figures/AsynchFigAnna/YPEB_Proposed.csv <==
0.4	3.520011363780973e-7
0.9	5.513994568616437e-7
1.4	1.0487003501413537e-6
1.9	1.781581320405079e-6
2.4	2.7412671918546927e-6
2.9	3.929561355176649e-6
3.4	5.344292970112796e-6
3.9	6.77709472123129e-6
4.4	7.376813325168798e-6
4.9	6.617268798597379e-6
5.4	5.453344443595884e-6
5.9	4.566743691252231e-6
6.4	4.017853697120611e-6
6.9	3.7245768617890892e-6
7.4	3.615840695999717e-6
7.9	3.6462998138867285e-6
8.4	3.788963845360427e-6
8.9	4.028164498956489e-6
9.4	4.3550141728644335e-6
9.9	4.764668806430565e-6
10.4	5.254688031157563e-6
10.9	5.824043456330709e-6
11.4	6.472512846551058e-6
11.9	7.200308165183752e-6
12.4	8.00784801299378e-6
12.9	8.8956204055631e-6
13.4	9.86410267777767e-6
13.9	0.000010913717482928798
14.4	0.000012044811497250563
14.9	0.00001325764812565649
15.4	0.0000145524086988802
15.9	0.000015929198298454432
16.4	0.000017388054140582327
16.9	0.000018928954787332627
17.4	0.000020551829490624534
17.9	0.00002225656694415106
18.4	0.000024043023386695233
18.9	0.000025911029638890236
19.4	0.000027860397369985076
19.9	0.00002989092432566866

==> Figures/AsynchFigGuidi/AsynchPEB_Proposed.csv <==
0.4	0.000053412589828350796
0.9	0.00003786984812576542
1.4	0.000043791246063206914
1.9	0.000058945968547871814
2.4	0.00006772614779234536
2.9	0.00008481638204620775
3.4	0.00009713454884892988
3.9	0.00010608402487107637
4.4	0.00013130569825337604
4.9	0.0001756855073476688
5.4	0.00017272305399845117
5.9	0.00015452095344765343
6.4	0.00013112941631073413
6.9	0.00011167279966379885
7.4	0.00010167105313520553
7.9	0.00010082465454159991
8.4	0.00011881210744502145
8.9	0.00012974605964490265
9.4	0.0001395913120208
9.9	0.00015642861698559707
10.4	0.00018273565082083714
10.9	0.00020865102616383436
11.4	0.00026745005543903587
11.9	0.00029790374035751496
12.4	0.00032336042950629015
12.9	0.0003651907381248455
13.4	0.0004027163378981563
13.9	0.0004553075181470909
14.4	0.0005234141115670354
14.9	0.0005884939419477695
15.4	0.000700498561628969
15.9	0.0007683133772550476
16.4	0.0008816690964309864
16.9	0.0010452466624145487
17.4	0.0011981744108341026
17.9	0.0014285619012262632
18.4	0.0016541176245019776
18.9	0.0018952529900478007
19.4	0.0023448380543733393
19.9	0.0027210556250706324

==> Figures/AsynchFigGuidi/NoRISAsynchPEB_Proposed.csv <==
0.4	0.003073077595423603
0.9	0.00549170922432856
1.4	0.0062926021630613175
1.9	0.0025011250694541615
2.4	0.0012639706481057727
2.9	0.001937617416713831
3.4	0.003000092364402421
3.9	0.0012071301263773119
4.4	0.0011601575199818419
4.9	0.0027796796144255722
5.4	0.0013763397463693453
5.9	0.0005737017840059947
6.4	0.0007200940701031997
6.9	0.0006345775723807113
7.4	0.0003863896944637414
7.9	0.0005168969938522172
8.4	0.0012451299639528398
8.9	0.001348509346509022
9.4	0.0007748118693936485
9.9	0.0006603803050657512
10.4	0.0009218588152162904
10.9	0.0019482514812761392
11.4	0.0046201899948092005
11.9	0.007094347179253235
12.4	0.006266289182411629
12.9	0.004053313984519569
13.4	0.0028523837272245683
13.9	0.0024029081602160306
14.4	0.002384682267951137
14.9	0.002706184382308559
15.4	0.0034266219947208547
15.9	0.004755385997993376
16.4	0.007138316828997165
16.9	0.011462974899284252
17.4	0.019430306246237473
17.9	0.03386974681068764
18.4	0.057326602492132825
18.9	0.08664056739723695
19.4	0.11330011683179941
19.9	0.13319684021745326

==> Figures/AsynchFigGuidi/NoRISPEB_Proposed.csv <==
0.4	0.000225922852750776
0.9	0.0003169436859385807
1.4	0.00036930714802991095
1.9	0.00019086140713951144
2.4	0.00012645710563788924
2.9	0.00014776078759753345
3.4	0.00018582577515289516
3.9	0.00011269152301316867
4.4	0.00010752510870644989
4.9	0.00016486092653548277
5.4	0.00010983272760133828
5.9	0.00006855088764233583
6.4	0.00006868674537310823
6.9	0.00006343962868670145
7.4	0.00005446070292677147
7.9	0.00006267389279126758
8.4	0.0000969866891735357
8.9	0.00010183257107416964
9.4	0.0000845344178006199
9.9	0.0000869649425707847
10.4	0.00010453164328623103
10.9	0.00014892317722619788
11.4	0.00027024849947540153
11.9	0.00041144462963517425
12.4	0.0003019952938316274
12.9	0.00024025969021791878
13.4	0.000226063265512305
13.9	0.00023267373317154317
14.4	0.00025105589163363403
14.9	0.0002787128839696171
15.4	0.0003159532856387645
15.9	0.000365117452614809
16.4	0.0004311261875377166
16.9	0.0005233951257011535
17.4	0.0006604204306611985
17.9	0.0008809651710718243
18.4	0.0012735863700850298
18.9	0.0020627498477907456
19.4	0.003887516490961772
19.9	0.008063426633426258

==> Figures/AsynchFigGuidi/PEB_Proposed.csv <==
0.4	2.5350826974524603e-6
0.9	2.4364666977480153e-6
1.4	2.386009002518068e-6
1.9	1.560621993681707e-6
2.4	2.0623645623310983e-6
2.9	3.189593406936744e-6
3.4	6.03248218464929e-6
3.9	4.358565422849887e-6
4.4	4.1986675590118905e-6
4.9	4.6308681994212815e-6
5.4	5.1858927460669515e-6
5.9	5.876397007911914e-6
6.4	6.72315432602351e-6
6.9	7.736328052990107e-6
7.4	8.875980420065619e-6
7.9	0.000010024571288001151
8.4	0.000011146339113156548
8.9	0.000012280879317016892
9.4	0.000013515147494786011
9.9	0.000014921470593966046
10.4	0.000016497431746424275
10.9	0.000018256019534935023
11.4	0.000020284386905354266
11.9	0.000022528959233688972
12.4	0.000024561709923269
12.9	0.00002677687821040422
13.4	0.000029245008853257166
13.9	0.00003191699195421253
14.4	0.00003477925082337091
14.9	0.00003783376403320256
15.4	0.00004109105362948119
15.9	0.000044573339025492265
16.4	0.00004832725256279556
16.9	0.000052454374511668195
17.4	0.000057176630695360496
17.9	0.00006295512106515956
18.4	0.00007063936085559086
18.9	0.00008136371017332588
19.4	0.00009503449767109124
19.9	0.00010785644103427944

==> Figures/AsynchFigGuidi/YAsynchPEB_Proposed.csv <==
0.4	5.159733437436321e-6
0.9	8.002911827500362e-6
1.4	0.00001384343948828465
1.9	0.000019609166251552294
2.4	0.000026815510168745404
2.9	0.00004274617561629266
3.4	0.0000551209809320262
3.9	0.00006581531511368592
4.4	0.00009212522761089399
4.9	0.0001504655465956189
5.4	0.00015072456124264145
5.9	0.00017002479713893362
6.4	0.00018016997854751495
6.9	0.0001787890019560526
7.4	0.00018175975870789255
7.9	0.00018382344592602753
8.4	0.00020170376553848185
8.9	0.00020751343363873504
9.4	0.00021932428176058892
9.9	0.00025135899480833616
10.4	0.0002990650677612221
10.9	0.0003719193007396604
11.4	0.00047374322221061237
11.9	0.0005440838801190798
12.4	0.0006703917203176329
12.9	0.0007710762317437277
13.4	0.0008863465068849824
13.9	0.0009752957209475058
14.4	0.001145830336019535
14.9	0.001348946602218425
15.4	0.001549412108064142
15.9	0.0018321705410502102
16.4	0.0020388649926761674
16.9	0.0023819998482671034
17.4	0.0028804566060219613
17.9	0.0031284496119707017
18.4	0.0034814439797359147
18.9	0.003983930191017987
19.4	0.004796516652777143
19.9	0.005239558832166009

==> Figures/AsynchFigGuidi/YNoRISAsynchPEB_Proposed.csv <==
0.4	0.000014837230547635184
0.9	0.00001669274701586971
1.4	0.00024511486845487133
1.9	0.00018564295710524981
2.4	0.00017214546490283228
2.9	0.0002848388831963193
3.4	0.0005170114623131666
3.9	0.0009198095590695056
4.4	0.0015705208442221266
4.9	0.002570018313079489
5.4	0.004044119444168637
5.9	0.006145436216046191
6.4	0.00905513091915146
6.9	0.012984401325502987
7.4	0.01817559377547613
7.9	0.024902852476930085
8.4	0.03347220647849973
8.9	0.044220984865060736
9.4	0.057516441135217644
9.9	0.07375346334436832
10.4	0.09335125220584835
10.9	0.11674886892293646
11.4	0.1443995933569335
11.9	0.1767640930199805
12.4	0.2143024869360253
12.9	0.25746548891325977
13.4	0.30668492720059287
13.9	0.3623640421751455
14.4	0.42486804802159195
14.9	0.49451548375518245
15.4	0.5715708649205464
15.9	0.6562390693083135
16.4	0.7486617642456745
16.9	0.8489160238278955
17.4	0.9570151102403043
17.9	1.072911260959015
18.4	1.196500187873478
18.9	1.327626974935079
19.4	1.4660929571592776
19.9	1.611663276410195

==> Figures/AsynchFigGuidi/YNoRISPEB_Proposed.csv <==
0.4	1.1992724484816802e-6
0.9	2.1489104821715504e-6
1.4	0.000010535672453184609
1.9	0.000014104477144545043
2.4	0.000018314598351248646
2.9	0.000029260060118521497
3.4	0.000046495847624451
3.9	0.00007161793937234029
4.4	0.00010674521676261439
4.9	0.0001543539301233684
5.4	0.0002172431130738959
5.9	0.0002985236076691882
6.4	0.0004016130681844505
6.9	0.0005302326927064064
7.4	0.0006884043639928171
7.9	0.0008804477055487387
8.4	0.0011109768351872228
8.9	0.0013848967033026351
9.4	0.0017073989473821104
9.9	0.0020839572139338004
10.4	0.0025203219090139993
10.9	0.0030225143429682953
11.4	0.003596820239001232
11.9	0.00424978257873286
12.4	0.004988193756801537
12.9	0.005819087027372198
13.4	0.006749727221933131
13.9	0.007787600724971845
14.4	0.00894040470764255
14.9	0.010216035611986307
15.4	0.011622576904207598
15.9	0.013168286108621525
16.4	0.014861581153005534
16.9	0.016711026068869272
17.4	0.018725316092383464
17.9	0.020913262248061906
18.4	0.023283775442489052
18.9	0.025845850218143368
19.4	0.02860854821836123
19.9	0.03158098149330921

==> Figures/AsynchFigGuidi/YPEB_Proposed.csv <==
0.4	4.936513210854208e-7
0.9	1.0847512203115555e-6
1.4	2.2003528314489137e-6
1.9	3.1355660347946477e-6
2.4	3.939278198236534e-6
2.9	4.380372885083751e-6
3.4	4.530828743974636e-6
3.9	4.611068765814362e-6
4.4	4.755673608279921e-6
4.9	4.7335517619629525e-6
5.4	4.9425029671106225e-6
5.9	5.11615567820718e-6
6.4	5.608032522663374e-6
6.9	6.278170236902259e-6
7.4	6.493326477394687e-6
7.9	7.371470440622214e-6
8.4	8.547456238530433e-6
8.9	9.795278636092184e-6
9.4	9.82934128988548e-6
9.9	0.000010204787770204864
10.4	0.000011848204947560968
10.9	0.000014740094493768629
11.4	0.000018924881750855243
11.9	0.000024235039833165067
12.4	0.00003040611787793591
12.9	0.000037279514065907714
13.4	0.000044849346113434215
13.9	0.00005317728251832251
14.4	0.00006233653295233319
14.9	0.00007240071641867327
15.4	0.0000834462743542152
15.9	0.0000955546177105429
16.4	0.00010881223198897957
16.9	0.00012330981626110915
17.4	0.0001391413579449903
17.9	0.00015640347453299433
18.4	0.00017519506246675172
18.9	0.000195617155116107
19.4	0.00021777291495235366
19.9	0.00024176767821324326

==> Figures/CRLBSubParameters/PEB_All.csv <==
0.02	0.000014604193658025298
0.22	0.000016573023793654034
0.42000000000000004	0.000018973513232219628
0.6200000000000001	0.00002181711852890948
0.8200000000000001	0.00002503610221936119
1.02	0.00002840066177922758
1.2200000000000002	0.000031416498121961687
1.4200000000000002	0.000033330631132387225
1.62	0.00003347845191717059
1.82	0.00003184083901318885
2.02	0.000029093029438805568
2.22	0.00002604232011076264
2.4200000000000004	0.000023203902740980545
2.6200000000000006	0.000020782434147327296
2.8200000000000003	0.00001880541171635686
3.0200000000000005	0.000017230215354769827
3.22	0.000015999987203849524
3.4200000000000004	0.000015068611862544807
3.62	0.000014408288556540868
3.8200000000000003	0.000013987512319566328
4.02	0.000013704675202975169
4.22	0.000013413535550127515
4.42	0.000013111313080097099
4.619999999999999	0.000012898900878112017
4.82	0.00001282298235318251
5.0200000000000005	0.000012880141553819405
5.220000000000001	0.000013059685649752686
5.42	0.000013358361195788534
5.62	0.000013781899244263035
5.82	0.000014344785615189522
6.0200000000000005	0.000015071163514006451
6.220000000000001	0.00001599753056829449
6.42	0.000017177953893673446
6.62	0.000018693409361213427
6.82	0.000020668738937302216
7.02	0.000023305027788201202
7.22	0.000026946196483780417
7.42	0.00003223038665453044
7.62	0.00004048428179865397
7.82	0.00005497016114797847
8.02	0.00008619671252315903
8.22	0.00018683945951790038
8.42	0.00023290334989940667
8.620000000000001	0.00009670384115383731
8.82	0.000058253921380103994
9.02	0.00004153018487367443
9.22	0.000032307385543780564
9.42	0.00002650772850237631
9.62	0.000022548314992578003
9.82	0.000019690004616297412

==> Figures/CRLBSubParameters/PEB_NoRSSI.csv <==
0.02	0.000014604202708651564
0.22	0.00001657303910333495
0.42000000000000004	0.000018973538667357365
0.6200000000000001	0.00002181715963931635
0.8200000000000001	0.000025036166320597274
1.02	0.000028400756274148224
1.2200000000000002	0.0000314166248410072
1.4200000000000002	0.000033330778663319235
1.62	0.00003347859614808434
1.82	0.000031840957234046335
2.02	0.000029093114778958487
2.22	0.000026042377710519968
2.4200000000000004	0.000023203940916321085
2.6200000000000006	0.00002078245933598961
2.8200000000000003	0.00001880542831094601
3.0200000000000005	0.00001723022630974986
3.22	0.00001599999495020029
3.4200000000000004	0.00001506861890363748
3.62	0.000014408297770010662
3.8200000000000003	0.000013987526486419679
4.02	0.000013704695021553288
4.22	0.000013413558230111176
4.42	0.00001311133387975571
4.619999999999999	0.000012898916152927794
4.82	0.000012822990706308301
5.0200000000000005	0.00001288014297017683
5.220000000000001	0.0000130596805763737
5.42	0.000013358350065601064
5.62	0.000013781882331363763
5.82	0.000014344762996403756
6.0200000000000005	0.000015071135054945551
6.220000000000001	0.000015997495874956845
6.42	0.000017177912253854968
6.62	0.000018693359593107585
6.82	0.00002066867921573479
7.02	0.00002330495515133764
7.22	0.00002694610598730503
7.42	0.00003223026953339547
7.62	0.00004048412090732606
7.82	0.00005496991856059252
8.02	0.00008619629972324351
8.22	0.00018683944699409135
8.42	0.00023290913165794242
8.620000000000001	0.0000967045137088328
8.82	0.00005825409437237521
9.02	0.00004153024829510551
9.22	0.00003230741306945047
9.42	0.00002650774180949394
9.62	0.000022548322208139792
9.82	0.000019690009264805353

==> Figures/CRLBSubParameters/PEB_NoToA.csv <==
0.02	0.000025209962924462713
0.22	0.000027890883940142893
0.42000000000000004	0.00003154145905358966
0.6200000000000001	0.00003643995857202531
0.8200000000000001	0.00004297311275623732
1.02	0.00005169355782440347
1.2200000000000002	0.00006340719586356557
1.4200000000000002	0.00007930881778586864
1.62	0.00010119738659560953
1.82	0.000131814944028783
2.02	0.0001753372844977534
2.22	0.00023788506016774307
2.4200000000000004	0.0003272142126305077
2.6200000000000006	0.0004486179318347928
2.8200000000000003	0.000592357492657031
3.0200000000000005	0.0007236839341695075
3.22	0.0008136412277653422
3.4200000000000004	0.0008770114524769936
3.62	0.0009482731023442893
3.8200000000000003	0.0010494613418769018
4.02	0.0011834698805275436
4.22	0.001335904864812388
4.42	0.0014784525858876055
4.619999999999999	0.0015766212500371653
4.82	0.0016032156133962518
5.0200000000000005	0.0015521097902431661
5.220000000000001	0.001445586690606109
5.42	0.0013237390855302946
5.62	0.0012163508682114933
5.82	0.001131134454366359
6.0200000000000005	0.001064406831327442
6.220000000000001	0.001011086471732458
6.42	0.0009675595846349047
6.62	0.0009315568301164407
6.82	0.0009016184272059719
7.02	0.0008767335864968978
7.22	0.0008561497502629778
7.42	0.000839277874191626
7.62	0.0008256452697037023
7.82	0.0008148712353552174
8.02	0.0008066536186079333
8.22	0.0008007606135702305
8.42	0.0007970249986652936
8.620000000000001	0.0007953395129018844
8.82	0.0007956530215393073
9.02	0.0007979679049673491
9.22	0.0008023398915207023
9.42	0.0008088824966386329
9.62	0.0008177796111100256
9.82	0.0008293122024742444

==> Figures/FIMParametersAnna/VarParm_phibm.csv <==
0.4	0.00006605845198045015
0.9	0.00008455741598908194
1.4	0.00011429430180648575
1.9	0.00012293853510169918
2.4	0.00006823604986020734
2.9	0.00002619182909902494
3.4	0.000010222916300774304
3.9	4.510524001508186e-6
4.4	2.379643301281829e-6
4.9	1.5063292685048091e-6
5.4	1.097247179565289e-6
5.9	9.360977494054776e-7
6.4	8.899427704287472e-7
6.9	9.342541595069912e-7
7.4	1.051118101078843e-6
7.9	1.2157151754394807e-6
8.4	1.4239680164487795e-6
8.9	1.6856191830842828e-6
9.4	2.0114209821638132e-6
9.9	2.4084873080192916e-6
10.4	2.8810525090086946e-6
10.9	3.4319380736334634e-6
11.4	4.063357445440346e-6
11.9	4.7772230216014766e-6
12.4	5.575240389085133e-6
12.9	6.458934360870079e-6
13.4	7.429659825875769e-6
13.9	8.48861254910894e-6
14.4	9.63684239125442e-6
14.9	0.000010875268075002448
15.4	0.000012204692232237666
15.9	0.000013625815807723802
16.4	0.000015139251295279211
16.9	0.000016745534580584023
17.4	0.000018445135352568496
17.9	0.000020238466151469518
18.4	0.000022125890173780404
18.9	0.000024107727973698942
19.4	0.000026184263202301183
19.9	0.00002835574751657934

==> Figures/FIMParametersAnna/VarParm_philm.csv <==
0.4	0.00012572544112426353
0.9	0.00009284353243744971
1.4	0.00009718109575128288
1.9	0.00009932359243088083
2.4	0.0001026025996344535
2.9	0.00009633090121595976
3.4	0.00007979754794319652
3.9	0.00006428444492630405
4.4	0.000054659674322616476
4.9	0.00004898576533606705
5.4	0.0000443539081526512
5.9	0.0000415565528809764
6.4	0.000039093444551955896
6.9	0.00003752893147266127
7.4	0.000036713765033511956
7.9	0.0000358546904556081
8.4	0.00003493312641474128
8.9	0.000034238446132081954
9.4	0.000033904543649365366
9.9	0.000033899229070960404
10.4	0.00003413612023894227
10.9	0.00003453618259149249
11.4	0.000035042415626363615
11.9	0.00003561713710627256
12.4	0.00003623619432846303
12.9	0.0000368842064579556
13.4	0.000037551335775075
13.9	0.00003823123433385736
14.4	0.00003891976461763103
14.9	0.00003961420350989392
15.4	0.0000403127433458554
15.9	0.00004101417567177203
16.4	0.000041717688306623477
16.9	0.000042422733482196944
17.4	0.00004312894115937937
17.9	0.00004383606143921974
18.4	0.000044543925937524805
18.9	0.000045252421667559234
19.4	0.00004596147327454591
19.9	0.00004667103087547545

==> Figures/FIMParametersAnna/VarParm_taubm.csv <==
0.4	1.5791847407543264e-15
0.9	2.5517774591719862e-15
1.4	4.711130133577792e-15
1.9	6.857174216067878e-15
2.4	3.3309226795754733e-15
2.9	8.954253845447467e-16
3.4	2.872957052261329e-16
3.9	1.2773079488312904e-16
4.4	7.160536413983131e-17
4.9	4.528949050387377e-17
5.4	3.3072488030759955e-17
5.9	2.697431646543135e-17
6.4	2.450746167363523e-17
6.9	2.3944881719418427e-17
7.4	2.473990728879514e-17
7.9	2.6556112254367515e-17
8.4	2.899527382372107e-17
8.9	3.187952753407953e-17
9.4	3.519555584220634e-17
9.9	3.896012338037633e-17
10.4	4.316962601013914e-17
10.9	4.780025647889984e-17
11.4	5.2817992283269605e-17
11.9	5.818591792300336e-17
12.4	6.386808506214112e-17
12.9	6.983121297189883e-17
13.4	7.604526714849568e-17
13.9	8.248350174138387e-17
14.4	8.91222638899052e-17
14.9	9.594070599912122e-17
15.4	1.0292047594508082e-16
15.9	1.1004541769474888e-16
16.4	1.1730129626610954e-16
16.9	1.2467555182875557e-16
17.4	1.3215708323368708e-16
17.9	1.3973605923284527e-16
18.4	1.4740375472550794e-16
18.9	1.5515240915565595e-16
19.4	1.6297510427411912e-16
19.9	1.7086565864077247e-16

==> Figures/FIMParametersAnna/VarParm_taulm.csv <==
0.4	4.546170704653817e-18
0.9	9.378433260555648e-18
1.4	3.0484056715689295e-17
1.9	6.883090034523616e-17
2.4	7.829296402701755e-17
2.9	5.769417497520009e-17
3.4	3.9779409081231365e-17
3.9	2.904065986832269e-17
4.4	2.341508279311601e-17
4.9	1.9328640602870433e-17
5.4	1.6322017594524645e-17
5.9	1.4239273437805153e-17
6.4	1.2589038271819034e-17
6.9	1.1481607574285844e-17
7.4	1.0605177200514783e-17
7.9	9.846468953336619e-18
8.4	9.265565621002325e-18
8.9	8.864126203021312e-18
9.4	8.588457892165487e-18
9.9	8.387639134325332e-18
10.4	8.231296322082638e-18
10.9	8.104281563359852e-18
11.4	7.999359105140715e-18
11.9	7.912855633542565e-18
12.4	7.84259855487463e-18
12.9	7.78703297098039e-18
13.4	7.744867726260734e-18
13.9	7.714943308915553e-18
14.4	7.69618778715119e-18
14.9	7.687605008833955e-18
15.4	7.688272792005236e-18
15.9	7.697342792432369e-18
16.4	7.714039409508548e-18
16.9	7.737657240011216e-18
17.4	7.767557333265828e-18
17.9	7.803162669880963e-18
18.4	7.843953244753134e-18
18.9	7.889461062574906e-18
19.4	7.93926523850006e-18
19.9	7.992987347285619e-18

==> Figures/FIMParametersAnna/VarParm_thetabm.csv <==
0.4	0.00003943089566682606
0.9	0.00006510176695018656
1.4	0.00012367506092191845
1.9	0.00018624649375606505
2.4	0.00009377226206945024
2.9	0.000026124126300508408
3.4	8.83251925680228e-6
3.9	4.155172707542321e-6
4.4	2.367568456283777e-6
4.9	1.4939781500652537e-6
5.4	1.096810033050806e-6
5.9	8.897370950335617e-7
6.4	8.096793483732223e-7
6.9	7.885477764643326e-7
7.4	8.062401855791147e-7
7.9	8.611970271341473e-7
8.4	9.418842554821931e-7
8.9	1.0379760253415576e-6
9.4	1.1449064164605604e-6
9.9	1.2612550774385173e-6
10.4	1.3864195637984102e-6
10.9	1.5198165808338083e-6
11.4	1.6607725536078447e-6
11.9	1.808576745251789e-6
12.4	1.9625366620438903e-6
12.9	2.1220095825398603e-6
13.4	2.286415323507671e-6
13.9	2.455238152587561e-6
14.4	2.628023306913076e-6
14.9	2.8043712481590674e-6
15.4	2.983931297595908e-6
15.9	3.166395452743906e-6
16.4	3.3514927362033382e-6
16.9	3.5389841949376595e-6
17.4	3.728658554047676e-6
17.9	3.920328477168549e-6
18.4	4.11382736590841e-6
18.9	4.309006627127279e-6
19.4	4.505733340775249e-6
19.9	4.703888268021264e-6

==> Figures/FIMParametersAnna/VarParm_thetalam.csv <==
0.4	0.000012865638410199244
0.9	0.00002386379816461992
1.4	0.00004595572378337469
1.9	0.0000732828228929286
2.4	0.0000691858089766363
2.9	0.000046588550616289314
3.4	0.0000332970573740237
3.9	0.000028231534479489643
4.4	0.00002529586645382803
4.9	0.000022574527744934665
5.4	0.00002103896620450018
5.9	0.000019610993509156638
6.4	0.000018840354930567195
6.9	0.000018111972560869983
7.4	0.000017526860802845
7.9	0.00001725906989426117
8.4	0.000017124573675128957
8.9	0.00001699489331539574
9.4	0.000016863343283187698
9.9	0.000016756191477963487
10.4	0.000016689989642519045
10.9	0.000016668512647869858
11.4	0.000016688605796444638
11.9	0.00001674466152608719
12.4	0.000016830845572183087
12.9	0.000016941961329467297
13.4	0.000017073670896725748
13.9	0.000017222456495291707
14.4	0.00001738549819793682
14.9	0.000017560540588084267
15.4	0.00001774577439064067
15.9	0.000017939739572241246
16.4	0.000018141248956638617
16.9	0.000018349329079610618
17.4	0.000018563174729743425
17.9	0.000018782114055538476
18.4	0.00001900558172078843
18.9	0.000019233098155677576
19.4	0.000019464253423336124
19.9	0.000019698694588392997

==> Figures/GDOPFig/GDOPOEPphi1.dat <==
   4.0000000e+00   1.0538318e+02
   1.6000000e+01   1.0387798e+02
   3.6000000e+01   9.9501574e+01
   6.4000000e+01   9.0601819e+01
   1.0000000e+02   7.7999841e+01
   1.4400000e+02   6.4468073e+01
   1.9600000e+02   5.2313917e+01


==> Figures/GDOPFig/GDOPOEPphi45.dat <==
   4.0000000e+00   1.1121521e+02
   1.6000000e+01   8.9453917e+01
   3.6000000e+01   6.4487251e+01
   6.4000000e+01   4.6095451e+01
   1.0000000e+02   3.4698124e+01
   1.4400000e+02   2.7856690e+01
   1.9600000e+02   2.3599948e+01


==> Figures/GDOPFig/GDOPOEPphi89.dat <==
   4.0000000e+00   1.8864485e+02
   1.6000000e+01   8.9861448e+01
   3.6000000e+01   4.6060656e+01
   6.4000000e+01   2.9693997e+01
   1.0000000e+02   2.2871780e+01
   1.4400000e+02   1.9744896e+01
   1.9600000e+02   1.8140889e+01


==> Figures/GDOPFig/GDOPPEPphi1.dat <==
   4.0000000e+00   3.8782445e-01
   1.6000000e+01   2.9171308e-01
   3.6000000e+01   1.9546186e-01
   6.4000000e+01   1.3040066e-01
   1.0000000e+02   9.0472709e-02
   1.4400000e+02   6.5570279e-02
   1.9600000e+02   4.9350294e-02


==> Figures/GDOPFig/GDOPPEPphi45.dat <==
   4.0000000e+00   6.0613687e-01
   1.6000000e+01   1.4036851e-01
   3.6000000e+01   6.7855785e-02
   6.4000000e+01   4.6080627e-02
   1.0000000e+02   3.7348712e-02
   1.4400000e+02   3.2445968e-02
   1.9600000e+02   2.8471549e-02


==> Figures/GDOPFig/GDOPPEPphi89.dat <==
   4.0000000e+00   1.8720406e+00
   1.6000000e+01   6.4485072e-01
   3.6000000e+01   2.9677981e-01
   6.4000000e+01   1.6872548e-01
   1.0000000e+02   1.0876483e-01
   1.4400000e+02   7.6088571e-02
   1.9600000e+02   5.6325571e-02


==> Figures/PhaseDesignFig/OEB_Mirror.csv <==
4	0.686334607500559
16	1.512518816755024
36	1.302785583807605
64	0.16248683649948126
100	0.31458042099296474
144	0.14863484964022824
196	0.18872230724819006
256	0.34730144872431556

==> Figures/PhaseDesignFig/OEB_Mirror.txt <==
4,0.686334607500559
16,1.512518816755024
36,1.302785583807605
64,0.16248683649948126
100,0.31458042099296474
144,0.14863484964022824


==> Figures/PhaseDesignFig/OEB_Opt.csv <==
4	0.3057540041473842
16	0.04231767959577196
36	0.012133192839781535
64	0.005954638436241966
100	0.004092353273512213
144	0.0031321078891554813
196	0.0025571080922248608
256	0.002337379034976955

==> Figures/PhaseDesignFig/OEB_Proposed.csv <==
4	0.36769098691007757
16	0.09618332730322458
36	0.0430017030527824
64	0.02426199819180803
100	0.015584039787216094
144	0.010883226388067418
196	0.008066286875794304
256	0.006257114221218335

==> Figures/PhaseDesignFig/OEB_Quantized.csv <==
4	0.23562303290133932
16	0.06092623730069868
36	0.031770732823873216
64	0.02405953469064239
100	0.027678484036359453
144	0.09306066694754678
196	0.012185099388463627
256	0.0045550910787382085
324	0.002472713667075797
400	0.0019440066438209213

==> Figures/PhaseDesignFig/OEB_QuantizedOpt.csv <==
4	0.40903975159434897
16	0.05321740443370263
36	0.013820601713549116
64	0.007937350053379217
100	0.006730005066281969
144	0.0048158774015534984
196	0.005396363889327147
256	0.007512024537544703

==> Figures/PhaseDesignFig/OEB_Random.csv <==
4	0.7832778152546801
16	0.24113559929279146
36	0.2045750445992168
64	0.18544544067736626
100	0.15359555969551092
144	0.06102885208889448
196	0.06180929766005996
256	0.043605498394335154

==> Figures/PhaseDesignFig/OEPOpt.csv <==
1.553806877729576
0.5141764039359467
0.22779964588266405
0.1212643614213736
0.0810228185160575
0.048351142635490986

==> Figures/PhaseDesignFig/PEB_Mirror.csv <==
4	0.00011811254558782075
16	0.00015141129244675058
36	0.00014962808889642964
64	0.00004433519824032632
100	0.00007615959993950667
144	0.000060528799291006944
196	0.0001552313048571927
256	0.00003296302466596275

==> Figures/PhaseDesignFig/PEB_Opt.csv <==
4	0.000042011400685115954
16	8.476189011080014e-6
36	4.360927360139683e-6
64	2.4407948417429955e-6
100	1.5670213143371674e-6
144	1.0995326987394621e-6
196	8.228726372571195e-7
256	6.475516511550424e-7

==> Figures/PhaseDesignFig/PEB_Proposed.csv <==
4	0.00004470947396760848
16	0.000010033203843368343
36	4.360927360139683e-6
64	2.4407948417429955e-6
100	1.5670213143371674e-6
144	1.0995326987394621e-6
196	8.228726372571195e-7
256	6.477422593221523e-7

==> Figures/PhaseDesignFig/PEB_Quantized.csv <==
4	0.00002244700029750829
16	5.603828889578107e-6
36	2.723814618124056e-6
64	1.7964413267427416e-6
100	1.4827716903735799e-6
144	1.5838407854689041e-6
196	2.9906198660718395e-6
256	2.110434546022479e-6
324	6.080450022983058e-7
400	4.3578980935044586e-7

==> Figures/PhaseDesignFig/PEB_QuantizedOpt.csv <==
4	0.000045967439597005995
16	9.662973405681902e-6
36	4.51189897626109e-6
64	2.7075305649407625e-6
100	1.6868257536752244e-6
144	1.1648644784864292e-6
196	9.132400179641851e-7
256	7.019178921221573e-7

==> Figures/PhaseDesignFig/PEB_Random.csv <==
4	0.00008613213726929537
16	0.00006286676026529492
36	0.000043052910958393477
64	0.0000338704855552922
100	0.00002577600443959875
144	0.00001592166526823605
196	0.000022315509386909032
256	0.000020478544576215248
